A new comparison principle for discrete Volterra equations with an application to convex sweeping processes with infinite delays

Comparison principles for Volterra equations play a role analogous to maximum principles in PDEs: they provide positivity and stability information on the solution and allow one to control the output of bounded inputs. In the continuous setting, such results often rely on Laplace-transform or spectral methods (see Gripenberg, Londen, and Staffans, Volterra Integral and Functional Equations, 1990). However, these tools are not uniform in the discretization step $h$ hence fail in discrete or semi-discrete approximations. The present note introduces a resolvent-free argument yielding uniform $L^\infty(0,T)$-bounds for non-negative kernels. Compactness is a key ingredient in order to show existence of sweeping processes. While in the classical framework it is well established, adding an infinite distribution of delays complicates greatly the obtaining of such a result. In a first step we show a general energy decay estimate, which is then used to establish compactness. The argument is carried out in the discrete setting and that necessitates the introduction of the new comparison principle. In the classical sweeping process the previous position of the particle lies on the boundary of the constraint set, staying $O(h)$ close to the next projection point ($h$ is the discretization step). Our delay model projects the particle's averaged (by a unit measure kernel) past positions to the constraint set. Numerical simulations show that the projected point can lie at $O(1)$ distance from the convex set's boundary.

==> fig_convergence-L2-circle-incompat.tsv <==
h	Error
0.250000000000	0.045579855925
0.125000000000	0.024234753261
0.062500000000	0.012544521098
0.031250000000	0.006183696052
0.015625000000	0.002995274909
0.007812500000	0.001398865360
0.003906250000	0.000600968433

==> fig_convergence-L2-circle.tsv <==
h	Error
0.250000000000	0.005804315105
0.125000000000	0.001639452613
0.062500000000	0.000385146181
0.031250000000	0.000091063240
0.015625000000	0.000023838630
0.007812500000	0.000005591988
0.003906250000	0.000001432810

==> fig_convergence-L2-stadium-incompat.tsv <==
h	Error
0.250000000000	0.053615514498
0.125000000000	0.025061656537
0.062500000000	0.012052621394
0.031250000000	0.006312906255
0.015625000000	0.002977082546
0.007812500000	0.001361311355
0.003906250000	0.000590981842

==> fig_convergence-L2-stadium.tsv <==
h	Error
0.250000000000	0.015656247641
0.125000000000	0.007559580001
0.062500000000	0.002012138056
0.031250000000	0.000453549398
0.015625000000	0.000121697176
0.007812500000	0.000029071781
0.003906250000	0.000008021430

==> fig_projection-step-product-L2-circle.tsv <==
h	max KKT
0.250000000000	6.055006242443
0.125000000000	2.986457471734
0.062500000000	1.467650796558
0.031250000000	0.726924919285
0.015625000000	0.362073885031
0.007812500000	0.180563581244
0.003906250000	0.090193036719

==> fig_projection-step-product-L2-stadium.tsv <==
h	max KKT
0.250000000000	7.174782279999
0.125000000000	4.532082772325
0.062500000000	2.790046578460
0.031250000000	1.554222703814
0.015625000000	0.815588632133
0.007812500000	0.415846609823
0.003906250000	0.209385717595

==> fig_projection-step-product-max-circle.tsv <==
h	max KKT
0.250000000000	16.336327481606
0.125000000000	17.472495077107
0.062500000000	18.199489278472
0.031250000000	18.509389562517
0.015625000000	18.650142699661
0.007812500000	18.955123127250
0.003906250000	19.101959407223

==> fig_projection-step-product-max-stadium.tsv <==
h	max KKT
0.250000000000	19.581412739407
0.125000000000	43.143730815917
0.062500000000	62.167867676050
0.031250000000	76.270512843290
0.015625000000	78.749024777571
0.007812500000	79.066304803186
0.003906250000	79.202068703983
